A Recursive Framework for Expression Recognition: From Web Images to Deep Models to Game Dataset

In this paper, we propose a recursive framework to recognize facial expressions from images in real scenes. Unlike traditional approaches that typically focus on developing and refining algorithms for improving recognition performance on an existing dataset, we integrate three important components in a recursive manner: facial dataset generation, facial expression recognition model building, and interactive interfaces for testing and new data collection. To start with, we first create a candid-images-for-facial-expression (CIFE) dataset. We then apply a convolutional neural network (CNN) to CIFE and build a CNN model for web image expression classification. In order to increase the expression recognition accuracy, we also fine-tune the CNN model and thus obtain a better CNN facial expression recognition model. Based on the fine-tuned CNN model, we design a facial expression game engine and collect a new and more balanced dataset, GaMo. The images of this dataset are collected from the different expressions our game users make when playing the game. Finally, we evaluate the GaMo and CIFE datasets and show that our recursive framework can help build a better facial expression model for dealing with real scene facial expression tasks.

==> alllatext.txt <==
\begin{thebibliography}{}
%%
%% and use \bibitem to create references. Consult the Instructions
%% for authors for reference list style.
%%
\bibitem{xie2015image}
Xie, L., Hong, R., Zhang, B., & Tian, Q. (2015, June). Image classification and retrieval are one. In Proceedings of the 5th ACM on International Conference on Multimedia Retrieval (pp. 3-10). ACM.%Author, Article title, Journal, Volume, page numbers (year)
\bibitem{mavadati2013disfa}
Mavadati, S. M., Mahoor, M. H., Bartlett, K., Trinh, P., & Cohn, J. F. (2013). Disfa: A spontaneous facial action intensity database. Affective Computing, IEEE Transactions on, 4(2), 151-160.
\bibitem{kanade2000comprehensive}
Kanade, T., Cohn, J. F., & Tian, Y. (2000). Comprehensive database for facial expression analysis. In Automatic Face and Gesture Recognition, 2000. Proceedings. Fourth IEEE International Conference on (pp. 46-53). IEEE.
\bibitem{cohn2007observer}
Cohn, J. F., Ambadar, Z., & Ekman, P. (2007). Observer-based measurement of facial expression with the Facial Action Coding System. The handbook of emotion elicitation and assessment, 203-221.
\bibitem{lucey2010extended}
Lucey, P., Cohn, J. F., Kanade, T., Saragih, J., Ambadar, Z., & Matthews, I. (2010, June). The extended cohn-kanade dataset (ck+): A complete dataset for action unit and emotion-specified expression. In Computer Vision and Pattern Recognition Workshops (CVPRW), 2010 IEEE Computer Society Conference on (pp. 94-101). IEEE.
\bibitem{shan2009facial}
Shan, C., Gong, S., & McOwan, P. W. (2009). Facial expression recognition based on local binary patterns: A comprehensive study. Image and Vision Computing, 27(6), 803-816.
\bibitem{li2015deep}
Li, W., Li, M., Su, Z., & Zhu, Z. (2015, May). A deep-learning approach to facial expression recognition with candid images. In Machine Vision Applications (MVA), 2015 14th IAPR International Conference on (pp. 279-282). IEEE.
\bibitem{li2015emotiw}
Li, W., Abtahi, F., & Zhu, Z. (2015, November). A Deep Feature based Multi-kernel Learning Approach for Video Emotion Recognition. In Proceedings of the 2015 ACM on International Conference on Multimodal Interaction (pp. 483-490). ACM.
\bibitem{pantic2005web}
Pantic, M., Valstar, M., Rademaker, R., & Maat, L. (2005, July). Web-based database for facial expression analysis. In Multimedia and Expo, 2005. ICME 2005. IEEE International Conference on (pp. 5-pp). IEEE.
\bibitem{xiao2011facial}
Xiao, R., Zhao, Q., Zhang, D., & Shi, P. (2011). Facial expression recognition on multiple manifolds. Pattern Recognition, 44(1), 107-116.
\bibitem{wang2013capturing}
Wang, Z., Wang, S., & Ji, Q. (2013). Capturing complex spatio-temporal relations among facial muscles for facial expression recognition. In Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition (pp. 3422-3429).
\bibitem{sikkaexemplar}
Sikka, K., Dhall, A., & Bartlett, M. (2015). Exemplar Hidden Markov Models for Classification of Facial Expressions in Videos. In Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition Workshops (pp. 18-25).
\bibitem{taigman2014deepface}
Taigman, Y., Yang, M., Ranzato, M. A., & Wolf, L. (2014). Deepface: Closing the gap to human-level performance in face verification. In Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition (pp. 1701-1708).
\bibitem{sun2014deep}
Sun, Y., Wang, X., & Tang, X. (2014). Deep learning face representation from predicting 10,000 classes. In Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition (pp. 1891-1898).
\bibitem{liu2014facial}
Liu, P., Han, S., Meng, Z., & Tong, Y. (2014). Facial expression recognition via a boosted deep belief network. In Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition (pp. 1805-1812).
\bibitem{kim2013deep}
Kim, Y., Lee, H., & Provost, E. M. (2013, May). Deep learning for robust feature generation in audiovisual emotion recognition. In Acoustics, Speech and Signal Processing (ICASSP), 2013 IEEE International Conference on (pp. 3687-3691). IEEE.
\bibitem{jung2015joint}
Jung, H., Lee, S., Yim, J., Park, S., & Kim, J. (2015). Joint Fine-Tuning in Deep Neural Networks for Facial Expression Recognition. In Proceedings of the IEEE International Conference on Computer Vision (pp. 2983-2991).
\bibitem{deng2009imagenet}
Deng, J., Dong, W., Socher, R., Li, L. J., Li, K., & Fei-Fei, L. (2009, June). Imagenet: A large-scale hierarchical image database. In Computer Vision and Pattern Recognition, 2009. CVPR 2009. IEEE Conference on (pp. 248-255). IEEE.
\bibitem{von2004labeling}
Von Ahn, L., & Dabbish, L. (2004, April). Labeling images with a computer game. In Proceedings of the SIGCHI conference on Human factors in computing systems (pp. 319-326). ACM.
\bibitem{mourao2013competitive}
Mourão, A., & Magalhães, J. (2013, October). Competitive affective gaming: winning with a smile. In Proceedings of the 21st ACM international conference on Multimedia (pp. 83-92). ACM. Chicago	
\bibitem{deriso2012emotion}
Deriso, D., Susskind, J., Krieger, L., & Bartlett, M. (2012, October). Emotion mirror: a novel intervention for autism based on real-time expression recognition. In Computer Vision–ECCV 2012. Workshops and Demonstrations (pp. 671-674). Springer Berlin Heidelberg.

%% Format for books
%\bibitem{RefB}
%Author, Book title, page numbers. Publisher, place (year)
% etc
\end{thebibliography}
